Towards Time-Aware Context-Aware Deep Trust Prediction in Online Social Networks

Trust can be defined as a measure to determine which source of information is reliable and with whom we should share or from whom we should accept information. There are several applications for trust in Online Social Networks (OSNs), including social spammer detection, fake news detection, retweet behaviour detection and recommender systems. Trust prediction is the process of predicting a new trust relation between two users who are not currently connected. In applications of trust, trust relations among users need to be predicted. This process faces many challenges, such as the sparsity of user-specified trust relations, the context-awareness of trust and changes in trust values over time. In this dissertation, we analyse the state-of-the-art in pair-wise trust prediction models in OSNs. We discuss three main challenges in this domain and present novel trust prediction approaches to address them. We first focus on proposing a low-rank representation of users that incorporates users' personality traits as additional information. Then, we propose a set of context-aware trust prediction models. Finally, by considering the time-dependency of trust relations, we propose a dynamic deep trust prediction approach. We design and implement five pair-wise trust prediction approaches and evaluate them with real-world datasets collected from OSNs. The experimental results demonstrate the effectiveness of our approaches compared to other state-of-the-art pair-wise trust prediction models.

==> Makefile.txt <==
##################################################################
#
# LaTeX / PDFLaTeX Makefile
# (c) Tom Bobach 2007
# (c) Alexei Gilchrist 2008
#
# History:
#   24-09-2008  (AG) Stripped away some of the more dangerous code
#   17-07-2007  (TB) Added 2-levels of recursion for include checks
#   09-05-2007  (TB) Initial Version
#
# Disclaimer:
#   Use at your own risk.
#   I take no responsibility for this Makefile eating up your most
#   precious work, teaching your baby bad language or evoking evil
#   ghosts.
#
# What happens:
#   The current directory is searched for a *.tex file containing
#   the string "\documentclass"; this will be the main file.
#   All files included in the main file via "\include" will be
#   added to the source files.
#
#   If any of the input files contains the string "\bibliographystyle",
#   bibtex is invoked, the make dependency linked to the bib file found
#   in the "\bibliography{<file>}" entry.
#
# Usage:
#   make info        prints some info about the setup, what is considered
#                    the main file, what is the bibliography, what are
#                    the relevant images etc.
#   make clean       removes typical intermediate files.
#   make [pdf]       runs as stated in the beginning, assuming as target
#                    a pdf named after the main file.
#   make ps          like above, targeting a postscript
#   make dvi         like above, targeting a dvi
#   make view        opens kdvi with errors piped to /dev/null
#   make watch       checks every second for changes in *.tex, and *.bib
#
#
# TODO:
#   - support an arbitrary number of levels of recursion (currently 2)
#   - strip the comments from the texfile for every analysis of the text
#     (currently only done for bib file inclusion)
##################################################################

##################################################################
#   Main definitions - place your customizations here
##################################################################

MAINFILE=$(shell grep -l "\\\\documentclass" *.tex)

##################################################################
#   Some Definitions that should not need change
##################################################################

ifneq ($(words $(MAINFILE)),1)
$(error For automatic main file detection, only one .tex file can contain the "\documentclass" string. run make MAINFILE=<your mainfile>)
endif
# Currently, only two levels of recursion for included input is supported.
# If you need more, extend as you like after the scheme below.
TEXFILESPRE:=\
  $(shell grep "\\\\include{" $(MAINFILE) | sed 's/.*{\([^}]*\)}.*/\1/g') \
  $(shell egrep "\\\\input{.*}" $(MAINFILE) | sed 's/.*{\([^}]*\)}.*/\1/g')

ifneq ($(words $(TEXFILESPRE)),0)
  TEXFILES:=\
    $(MAINFILE:.tex=)\
    $(TEXFILESPRE)\
    $(shell grep "\\\\include{" $(TEXFILESPRE:=.tex) | sed 's/.*{\([^}]*\)}.*/\1/g') \
    $(shell egrep "\\\\input{.*}" $(TEXFILESPRE:=.tex) | sed 's/.*{\([^}]*\)}.*/\1/g')
else
  TEXFILES:=$(MAINFILE:.tex=) $(TEXFILESPRE)
endif


MUTE=@
SILENT=> /dev/null
VERYSILENT=1> /dev/null 2>/dev/null

MAKE=make --no-print-directory
LS=ls -1 --color=none
CP=cp

LATEX=pdflatex -shell-escape -interaction=nonstopmode
BIBTEX=bibtex

MSG_LAB_CHANGED="LaTeX Warning: Label(s) may have changed"
MSG_REF_UNDEFINED="LaTeX Warning: Reference.*undefined on input line.*"
MSG_CIT_UNDEFINED="LaTeX Warning: Citation.*undefined on input"

# strip all comments and extract the bibliography
FIND_BIB_FILE=$(shell \
	sed -e "s/\\\\%//g" $(1) | \
	sed -e "s/\([^%]*\).*/\1/g" | \
	grep "\\\\bibliography{"  | \
        sed 's/.*{\([^}^ ]*\)}.*/\1/g').bib

BIBFILE:=$(call FIND_BIB_FILE, $(TEXFILES:=.tex))
ifneq ($(BIBFILE),.bib)
  ifneq ($(wildcard *.bib),)
    BBL:=$(MAINFILE:.tex=.bbl)
  endif
endif


##################################################################
#   All the shell magic that helps us manage the twisted LaTeX
#   Compilation procedure
##################################################################


clear_valid=( [ ! -e .valid ] || $(RM) .valid )
check_undef_citations=\
  ( egrep $(MSG_CIT_UNDEFINED) $(MAINFILE:.tex=.log) > /dev/null )

# determine the changeset for citations
define check_citationchange
	(                                                \
	  [ -e .citations ] || touch .citations ;        \
	  ( grep "\\citation" $(MAINFILE:.tex=.aux)      \
		| sort                                   \
		| uniq                                   \
		| diff .citations -                      \
		> .citediff                              \
	  )                                              \
	)
endef

# exctract the citations from the aux file
define make_citations
	(                                                   \
	  (                                                 \
	    [ -e $(MAINFILE:.tex=.aux) ] &&                 \
	    ( echo "[info] Extracting citations...";        \
		grep "\\citation" $(MAINFILE:.tex=.aux)     \
		| sort                                      \
		| uniq                                      \
		> .citations                                \
	    )                                               \
	  )                                                 \
	  || touch .citations                               \
	)
endef

# comparing the citations in $(MAINFILE:.tex=.aux)
# against those in .citations.
# if there are differences, .citediff is changed.
define make_citediff
	(                                                     \
	  ( [ -e .citations ] || touch .citations ;           \
	    [ -e .citediff  ] || touch .citediff ;            \
	    echo "[info] Checking for changed Citations..." ; \
	    grep "\\citation" $(MAINFILE:.tex=.aux)           \
		| sort                                        \
		| uniq                                        \
		| diff .citations -                           \
	    > .citediff__                                     \
	  )                                                   \
	  || mv .citediff__ .citediff                         \
	)
endef

# compiles the document
# the file .valid is created if the compilation went without
# errors
define runtexonce
  ( 	                                                    \
    $(clear_valid);                                         \
    ( $(LATEX) $(MAINFILE) $(SILENT) &&                     \
      touch .valid );                                       \
    (                                                       \
      ( egrep $(MSG_REF_UNDEFINED) $(MAINFILE:.tex=.log)    \
        > .undefref ) ;                                     \
      ( egrep $(MSG_CIT_UNDEFINED) $(MAINFILE:.tex=.log)    \
        > .undefcit ) ;                                     \
      true                                                  \
    )                                                       \
  )
endef

# compile the document as many times as necessary to
# have cross-references right
define runtex
(                                                                      \
  echo "[info] Running tex...";                                        \
  $(runtexonce);                                                       \
  while( grep $(MSG_LAB_CHANGED) $(MAINFILE:.tex=.log) > /dev/null ) ; \
  do                                                                   \
      echo "[info] Rerunning tex...";                                  \
      $(runtexonce);                                                   \
  done                                                                 \
)
endef

##################################################################
#   Main compilation rules
##################################################################

pdf: $(MAINFILE:.tex=.pdf)

ps: $(MAINFILE:.tex=.dvi)

dvi: $(MAINFILE:.tex=.ps)



$(MAINFILE:.tex=.pdf): .compilesource
	$(MUTE)echo "[info] Created PDF."

# the dvi creation path invokes standard tex 
$(MAINFILE:.tex=.dvi): .force
	$(MUTE)$(MAKE) .compilesource \
		LATEX="latex -shell-escape -interaction=nonstopmode" 

%.ps: %.dvi
	$(MUTE)echo "[info] Converting DVI to PS"
	$(MUTE)dvips $< -o $@ $(VERYSILENT)

.compilesource: .force
	$(MUTE)$(MAKE) .valid
	$(MUTE)[ -z "$(BBL)" ] || $(MAKE) .citations
	$(MUTE)[ -e .valid ] || (                                    \
	  ( [ -e .compiled ] || $(MAKE) .compiled ) ;                \
	  ( [ -e .compiled ] || $(MAKE) .compiled ) ;                \
	  ( [ -e .compiled ] || $(MAKE) .compiled ) ;                \
	  ( [ -e .compiled ] || echo "[Error] Could not make it work after 3 runs. Weird." ) \
	)
	$(MUTE) (                                                    \
           echo ; echo "Compilation Warnings:" ;                     \
	   grep "Warning" $(MAINFILE:.tex=.log) ;                    \
	   grep "Error" $(MAINFILE:.tex=.log) ;                      \
	   grep -A 1 "Undefined" $(MAINFILE:.tex=.log) || true       \
	)
	$(MUTE)[ ! -e $(MAINFILE:.tex=.bbl) ] || (                   \
	  echo ; echo "Bibtex Warnings:" ;                           \
	  grep "Warning" $(MAINFILE:.tex=.blg) ;                     \
	  grep "Error" $(MAINFILE:.tex=.blg) || true                 \
	)
	$(MUTE)[ -z "$(BBL)" -a -e .valid ] || [ -n "$(BBL)" -a -e .compiled ]


clean:
	$(MUTE)$(RM) *.bbl *.blg *.aux *.log *.toc *.lof *.lot
	$(MUTE)$(RM) .??*


view: $(MAINFILE:.tex=.pdf)
	kpdf $< > /dev/null 2>&1 &

viewdvi: $(MAINFILE:.tex=.dvi)
	kdvi $(<:.dvi=) > /dev/null 2>&1 &

viewps: $(MAINFILE:.tex=.ps)
	kghostview $< > /dev/null 2>&1 &

info:
	@echo Main file:    $(MAINFILE)
	@echo Input files:  $(TEXFILES:=.tex)
	@echo Bibliography: $(BIBFILE)

# just do one run...
.valid: $(TEXFILES:=.tex)
	$(MUTE)$(runtex)

# if citations changed since last run of bibtex, run it again.
.citations: .citediff $(BIBFILE)
	$(MUTE)[ ! -e .compiled ] || rm .compiled
	$(MUTE)(                         \
	  echo "[info] Running BibTex" ; \
	  bibtex $(MAINFILE:.tex=) $(SILENT)         \
	) && $(make_citations)
	$(MUTE) $(clear_valid)

.citediff: .force
	$(MUTE)$(make_citediff)

# run as long as necessary
.compiled: $(TEXFILES:=.tex) $(BBL) 
	$(MUTE)echo "Found undefined Citations, rerunning..."
	$(MUTE)$(runtex)
	$(MUTE)$(check_undef_citations) || touch .compiled

.force:

define runwatch
  $(MUTE)CHANGE=true && while true ; \
  do       \
    if $$CHANGE ; then                             \
      echo;                             \
      echo "#######################################"; \
      echo "#    RUNNING MAKE                     #"; \
      echo "#######################################"; \
      echo;                                       \
      make;                                        \
      for i in $(TEXFILES:=*.tex) $(BIBFILE) ; do   \
        touch .$$i -r $$i;                         \
      done;                                        \
      CHANGE=false;                                \
    fi;                                            \
    sleep 2;                                       \
    echo 'tic' ; \
    for i in $(TEXFILES:=*.tex) $(BIBFILE) ; do     \
      if [ .$$i -ot $$i ] ; then                   \
        CHANGE=true;                               \
      fi                                           \
    done ;                                         \
  done
endef

watch:
	$(runwatch)


==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class
    
  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper
    
  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

